Writing Reusable Digital Geometry Algorithms in a Generic Image Processing Framework

Digital Geometry software should reflect the generality of the underlying mathe- matics: mapping the latter to the former requires genericity. By designing generic solutions, one can effectively reuse digital geometry data structures and algorithms. We propose an image processing framework focused on the Generic Programming paradigm in which an algorithm on the paper can be turned into a single code, written once and usable with various input types. This approach enables users to design and implement new methods at a lower cost, try cross-domain experiments and help generalize results

==> ldf/README.txt <==
There are few things to know about listings.

* otherkeywords => keywords
It does not work properly to define only otherkeywords.  Try the
following example:

   \documentclass{article}
   \usepackage{listings}
   \lstdefinelanguage[]{Yacc}{otherkeywords={\%left}}[]
   \begin{document}
   \begin{lstlisting}[language=Yacc]
   %left
   \end{lstlisting}
   \end{document}

it results in:

   ! Undefined control sequence.
   \lst@OutputToken ...lst@CheckMerge {\lst@thestyle
                                                     {\lst@FontAdjust \setbox \...
   l.6 %left
             right Keyword

you need to define at least one keyword.  You can even define one that
will never be recognized, for instance:

   \lstdefinelanguage[]{Yacc}{otherkeywords={\%left},keywords={\%left}}[keywords]

Local Variables:
mode: outline
End:


==> share/README-lrde-bib.txt <==
                                                -*- outline -*-

Ce fichier est
https://svn.lrde.epita.fr/svn/lrde-publis/trunk/share/doc/update-lrde-bib.txt

Normalement, la gestion de ce répertoire se fait simplement en
utilisant make.  Les objectifs principaux de ce Makefile sont donnés
ci-dessous dans l'ordre dans lequel les tâches devraient être
accomplies.

* Sortir une copie fraîche de share
Si vous n'en avez pas encore une, faire

   svn co https://svn.lrde.epita.fr/svn/lrde-publis/trunk/share

sinon

   svn up

* Éditer bib/lrde.bib
** Conférences nationales
Mettre

  category = {national},

** Articles non publiés
Faire

  note = {Submitted} ou {Accepted}

Les articles rejetés ne doivent pas apparaître dans lrde.bib ni dans
le répertoire courant des publications du labo.  En revanche, un
espace existe si vous souhaitez entreposer des publications rejetées :
  /lrde/doc/lrde/papers/rejected/

** URL LRDE
Pensez à inclure l'URL au LRDE de cette façon :

  urllrde = {200102-Wscg},

si l'url est http://www.lrde.[...]/Publications/200102-Wscg

** Emacs est votre ami
Pensez à faire "sort" et "reformat".  Ou exécutez "make neat".

* make neat
Reformate, normalise et trie les entrées de lrde.bib (et csi.bib) à
l'aide de bin/bibneat.

* make view
Pour voir si tout se passe bien.  Votre papier est-il où il le faut
dans lrde.pdf ?

* make check
Pour s'assurer que ce que vous avez écrit marche bien, et que votre
papier est dispo en PDF.

* make diff
Pour voir les différences et permettre le point suivant.  Jeter un
coup d'oeil à lrde.tex.

* Éditer le ChangeLog (share/ChangeLog)
Pour détailler vos changements.

* make ci (ou checkin)
Pour enregistrer vos modifications, les propager dans /mnt/doc, et les
installer sur le site du LRDE.  Si ça se passe mal, faire "svn ci" à
cet endroit là à la main, puis make install.


==> share/README.txt <==
-*- outline -*-

* Pourquoi share/ ?
Ce répertoire cherche à fédérer les différents fichiers (LaTeX,
BibTeX, Make etc.) qui sont utilisés pour écrire nos articles,
rapports, présentations etc.

Pour une utilisation normale, ne surtout pas dépendre de lui « par
l'extérieur », du genre `-I ../share/styles' depuis votre dossier, car
alors si dans le futur un changement incompatible a lieu (e.g., clef
BibTeX qui change), alors votre document ne compilera plus.  Pour
éviter ce défaut, exécutez

       share/bin/svn-externals --subscribe=share

depuis votre répertoire de travail : une indirection (svn:externals)
sera installée dans votre répertoire vers la version *courante* de
share .  Cette indirection portant le numéro courant de révision de
share/, il n'y a aucun risque que dans le futur il ne soit pas
compatible avec votre document.

** Pour augmenter le contenu de share
Choisissez de travailler soit dans le vrai "maître", i.e.,

     https://svn.lrde.epita.fr/svn/lrde-publis/trunk/share

soit dans votre checkout local.  Dans les deux cas, faire un "svn up"
pour être certain de travailler sur la version courante.  Une fois les
changements faits, comme d'habitude, un ChangeLog, un commit, un post
dans lrde-patches@lrde.epita.fr.

Depuis votre projet embarquant share/ vous pouvez aussi faire

     make share-ci

qui utilise vcs pour faire un checkin de share/, puis svn-externals
pour mettre à jour la dépendance de votre projet hôte.

** Pour mettre à jour votre version local de share/
Si votre Makefile inclut share/bin/share.mk, alors taper "make
share-up" le fera pour vous.  Sinon, à la main, faire
"share/bin/svn-externals --update".  Ne pas oublier de faire un
checkin de votre répertoire de travail, sinon la mise à jour de la
dépendance sur share/ reste locale à votre répertoire de travail.

* share/bin
** abstract
Crée des pages avec abstract et résumé à partir d'entrées de csi.bib
ou lrde.bib.

** beamer2handout
Un script au dessus de pdfnup (disponible dans le paquet Debian
pdfjam) pour produire des polycopiés (handouts) à partir de fichiers
Beamer PDF.  Remplace feu beamer-handout.

** bibneat
Reformate et trie un fichier *.bib.

** latin2tex
Convertir les accents des fichiers donnés en ligne de commande de
Latin 1 vers TeX.  Ressemble à recode, mais ne change pas les {, les \
etc.  Pratique pour normaliser les fichiers BibTeX.

** make-bib.pl
Un script qui engendre la biblio du labo.

** psbbox
Une application qui corrige les "BoundingBoxes" de fichiers
PostScript.  Il est en effet courant que les fichiers déclarent
utiliser plus d'espace qu'ils n'en utilisent vraiment.  Assez lent.

** psfit
Prend un fichier PostScript et le modifie pour qu'il occupe le plus
d'espace possible sur une feuille A4.  Très utile avant un "a2ps
-=book" pour garder le plus de lisibilité possible.

Noter que passer -expand à Acroread ne donne pas les résultats
attendus, sans compter que ça ne marche que pour les PDF.

** svnci, svndiff
Deux petits scripts qui facilitent l'utilisation de svn.  Utilisés
pour gérer la biblio du labo.

** svn-externals
Gestion simplifiée des svn:externals attachés à un numéro de révision
particulier.

Typiquement appelé par "make share-up".  Il est utile de l'appeler
directement pour créer une dépendance sur share avec numéro de
révision (svn:externals).

** texi2dvi
Une version récente qui sache compiler dans un sous-répertoire comme
tmp.t2d, et évite les problèmes quand on fait à la fois du DVI et du
PDF.  Début de support pour le HTML.

** update-cite
Se sert des balises "oldkeys" dans les fichier BibTeX de share/ pour
mettre à jour les clefs de citation.

       share/bin/update-cite --share=share article.tex

La version précédente du fichier est sauvegardée (en ~).


* share/bib
Les bibliographies en BibTeX utilisées au labo, y compris le maître de
lrde.bib.  Merci de les exploiter et de les augmenter.  Pour que cela
fonctionne correctement en non Latin 1, se contraindre à des accents
LaTeX, pas de caractères accentués.  bin/latin2tex aide à faire la
conversion.

Essayer de maintenir les clefs selon la convention LRDE :
<nom-premier-auteur>.<année>.<sigle> (où le <sigle> est celui de la
conf, du livre etc.).  Pour les pages www, utiliser "<projet>.www".
S'il faut un "a", "b", etc., le mettre sur le <sigle>, pas l'<année>.

Si vous changez une clé, mettre l'ancienne dans une entrée "oldkeys"
comme ceci :

   @Book{muchnick.97.advanced,
     oldkeys =      {Muchnick97, muchnick.97},
     ...

ce qui permettra une mise à jour automatique avec update-cite.

Si une publication est également disponible dans /lrde/doc, merci de
l'indiquer par un champ lrdedoc (il n'y a pas d'extension dans le
deuxième cas parce qu'il s'agit d'un répertoire) :

   @InProceedings{waddington.05.ldta,
     oldkeys         = {WY05},
     author          = {D. G. Waddington and B. Yao},
     title           = {High Fidelity {C++} Code Transformation},
     ...
     lrdedoc         = {comp/lang/stratego/waddington.05.ldta.pdf},
   }

   @Book{gamma.95.dp,
     oldkeys =   {Gamma1995, gamma95.dp},
     author =    {Erich Gamma and Richard Helm and Ralph Johnson and
                 John Vlissides},
     title =     {Design Patterns: {E}lements of Reusable
                 Object-Oriented Software},
     ...
     lrdedoc =   {comp/prog/pattern/gamma.95.dp},
   }

N'hésitez pas à (re)nommer le fichier selon la clef (comme c'est le
cas ici : le deuxième cas est un répertoire, donc sans extension).

Merci de garder les fichiers triés et justifiés comme Emacs sait le
faire.  Pour éviter les problèmes avec les cross-références (bibtex
veut les voir après les appels), utiliser "zzzref.<année>.<sigle>".
Utiliser des minuscules, car Z < a.  Ne pas normaliser les .bib qui
viennent verbatim de l'Internet et sont maintenus (tels que ceux de
E. Visser), puisque le travail serait à reprendre sans arrêt.


Des fichiers .bib contenant des définitions de sigles/acronymes
(titres de journaux/conférences, lieux, etc.) sont également
disponibles dans ce répertoire.  Leur intérêt est double ; d'une part,
ils permettent de raccourcir les entrées BibTeX (par ex., le titres
d'une conférence); et d'autre part, comme ces définitions existent en
version longue (IEEEfull.bib, acronyms.bib) et courte (IEEEabrv.bib,
acronyms-abrv.bib), il est possible de réduire la taille de la
bibliographie produite par LaTeX et BibTeX en changeant un (ou
plusieurs) fichiers .bib dans la commande \bibliography.

Par exemple, considérons l'entrée suivante du fichier sip.bib :

   @Article{salembier.98.itip,
     author =	 {Philippe Salembier and Albert Oliveras and Luis Garrido},
     title =	 {Antiextensive connected operators for image and
                  sequence processing},
     journal =	 IEEE_J_IP,
     year =	 {1998},
     volume =	 {7},
     number =	 {4},
     pages =	 {555--570},
     lrdedoc =	 {sip/image/morpho/connected_filters/salembier.98.itip.pdf},
   }

La chaîne « IEEE_J_IP » dispose d'une définition longue dans
IEEEfull.bib :

   @STRING{IEEE_J_IP         = "{IEEE} Transactions on Image Processing"}

ainsi qu'une version courte dans le fichier IEEEabrv.bib :

   @STRING{IEEE_J_IP         = "{IEEE} Trans. Image Processing"}

Pour que le document produit utilise la version longue, utiliser le
premier fichier :

  \bibliography{IEEEfull,sip}

et le second pour obtenir la version courte :

  \bibliography{IEEEabrv,sip}


** IEEEfull.bib, IEEEabrv.bib
Des définitions de titres de journaux et magazines IEEE (pas de
conférences).  La première version (IEEEfull.bib) étend les titres
dans leur version complète, la seconde (IEEEabrv.bib) dans leur
version abrégée.

** acronyms.bib, acronyms-abrv.bib
Des raccourcis pour les sigles et acronymes classiques.  La seconde
version (acronyms-abrv.bib) donne des version raccourcies des
définitions.

** compilation.bib
Un peu de tout qui intervient et dans la compilation et dans
l'enseignement de l'informatique.  Il faudrait sortir un
computer-history.bib de ce fichier.

** csi.bib
Tous les rapports des étudiants.  Suivre le même style que conseillé
pour lrde.bib.  Utiliser des clefs NOM.ANNEE.seminar, voire
NOM.ANNEE.seminar.TOPIC en cas de conflit et seulement dans ce cas.
Comme partout ailleurs, seul le premier auteur entre dans la clef.
Le champ url n'est pas nécessaire, contrairement au champ urllrde.
Remplir le champs "abstract" serait un bien.  Par exemple :

    @TechReport{berger.05.seminar,
      author =       {Christophe Berger and Nicolas Widynski},
      title =        {Using connected operators to manipulate image
                      components},
      institution =  {EPITA Research and Development Laboratory (LRDE)},
      urllrde =      {200507-Seminar-Berger-Widynski},
      year =         2005,
      abstract =     {Connected operators are morphological filters which
                      have the property of keeping objects contours when
                      simplifying images. They bring to the light objects
                      situated in the image. To do it, an implementation
                      of the Tarjan's Union-find algorithm is used for an
                      easy manipulation of image components. A binary
                      partition tree is built, in order to simplify the
                      objects attributes computation and the filtering of
                      image.  First of all, we will introduce
                      morphological filters and connected operators, then
                      we will propose an overview of different kinds of
                      methods used in the literature in order to create a
                      binary partition tree and we will explain the
                      Tarjan's "union-find" algorithm for the image
                      filtering. At last, we will apply this method in
                      order to clean and delete stars in space's images.},
    }


** richie.bib
Dennis Ritchie.
<URL:http://cm.bell-labs.com/cm/cs/bib/dmr.bib>.

** kernighan.bib
La biblio de Brian Kernighan, depuis
<URL:http://netlib.bell-labs.com/cm/cs/bib/bwk.bib>.

** lrde.bib
Les papiers du laboratoire.

- Conférences nationales
  Mettre category = {national}

- Articles non publiés
  Faire note = {Submitted} ou {Accepted} ou {Rejected}

- URL LRDE
  Pensez à inclure l'URL au LRDE de cette façon :

  urllrde = {200102-Wscg},

  si l'url est http://www.lrde.[...]/Publications/200102-Wscg

** mc.bib
Model checking.

Le format suit celui du labo.  Tapez "make neat" après chaque
modification.

Les papiers sont rangés dans des sous-répertoires de
/lrde/doc/comp/mc/ en respectant les noms de clefs dans la biblio.

** model-checking.bib
Model checking, probabiliste ou non.
Obsolete : utilisez mc.bib à la place, migrez les références en les
mettant au bon format s'il le faut.

** sip.bib
Traitement du signal et de l'image.  À éclater en plusieurs fichiers.

** sensor-networks.bib

* share/doc
Des morceaux de documentations qui peuvent être utiles par exemple
pour initier à l'utilisation de certains outils.  Merci d'éviter les
documents volumineux (e.g. les PDF), puisque share/ étant typiquement
présent de nombreuses fois sur un compte, ça finit par peser lourd en
espace disque.  /lrde/doc/comp/text/latex devrait mieux convenir.

* share/make
Morceaux de Makefile qui vont bien.

** dist.mk
Fournit les cibles "dist", "distdir", et "distcheck" comparables à
celles d'Automake, en moins puissant bien sûr.  Définir data_DATA
et/ou EXTRA_DIST pour spécifier ce qu'il faut inclure.  "share" et
Makefile sont inclus systématiquement.

** dload.mk
Définit install, hooké à install, pour installer au bon endroit les
contenus des variables suivantes : papers_DATA (/lrde/papers),
dload_DATA (http://www.lrde.epita.fr/dload/papers).

** handout.mk
Définit des cibles supplémentaires pour créer des polycopiés
(handouts), au format A4 (suffixe `-handout.pdf') ou au format livret
A4 (suffixe `-handout-4.pdf').

** pdf-figs.mk
Des règles de conversion depuis un certain nombre de formats de figure
(Dia, Dot, GNU Plot, XFig etc.) vers PDF, voire PNG dans le cas de Dia
(la conversion vers PDF échoue).

Exporte aussi des fonctions GNU Make utiles.

Lire le Makefile qui est commenté.

*** share_convert_to_pdf FILES
Convertit les extensions reconnues des FILES vers pdf.  Exemple
d'utilisation:

FIGS_PDF = $(notdir $(call share_convert_to_pdf,$(DOCUMENT_IMAGES)))

** share.mk
Le minimum syndical pour utiliser share/.  Une target "update" pour
mettre à jour share/.  Définir share_dir = path/to/share avant.

** share-am.mk
Le même, mais à utiliser quand inclus dans un Makefile.am au lieu de
Makefile.

** tex.mk
De quoi compiler du *.tex ou *.ltx vers du *.dvi, *.pdf, ou *.html.

*** rev.tex
tex.mk permet aussi de constuire "rev.tex" si vous le souhaitez, qui
contient le numéro de révision du ChangeLog (s'il est possible de
l'obtenir) dans la macro \SvnRev.  Faire par exemple :

     article.pdf: rev.tex

pour que ça fonctionne.

Il cherche $(ChangeLog) qui vaut "ChangeLog" par défaut.

* share/styles
(Voir aussi share/styles/README.)

Ce répertoire fournit des styles courants mais pas omniprésents (e.g.,
qtree, bibunits etc.), des paquets pratiques mais rares (e.g., texi,
bilan), mais également des wrappers pour certains paquetages de façon
à les "améliorer" (listings -> mylistings).  Dans ce dernier cas, on
ajoute :

- des alarmes pour les ordres dangereux
- des paramètres par défaut pour les cas courants
- un support étendu (plus de langages etc.)

On essaie aussi de fournir un support pour HeVeA.  C'est un peu
pénible, voir l'item HeVeA.

** atbeginend.sty
Un paquet qui permet d'accrocher du code avant ou après le début ou la
fin d'un environnement. Très pratique pour gagner de la place dans les
listes.  Par exemple :

   % Reduce space between itemize items.
   \usepackage{atbeginend}
   \AfterBegin{itemize}{\addtolength{\itemsep}{-0.6\baselineskip}}

Plus d'informations :

  http://www.eng.cam.ac.uk/help/tpl/textprocessing/squeeze.html

  ``The atbeginend.sty package provides
  \BeforeBegin{environment}{code-to-execute}, \AfterEnd ... etc.
  These commands can be used to remove space around and within
  environments. This can be useful in situations where the
  environment resets values that over-ride those you've created.''

** abbrv-fr.bst, alpha-fr.bst, plain-fr.bst, unsrt-fr.bst
** abbrvnat-fr.bst, plainnat-fr.bst, unsrtnat-fr.bst
** apalike-fr.bst, ieeetr-fr.bst, siam-fr.bst
Des versions françaises des styles BibTeX du même nom. Trouvés sur
http://www.lsv.ens-cachan.fr/~markey/bibla.php

  « Styles bibliographiques francisés (disponibles sur CTAN dans
  biblio/bibtex/contrib/bib-fr).
  http://www.ctan.org/tex-archive/biblio/bibtex/contrib/bib-fr/ »

** beamerthemeKremlinBicetre
Un style simple basé sur Copenhagen, qui numérote les transparents, et
qui affiche titre de section et de sous-section automatiquement.

** curve.cls 1.10.
Pour faire son CV.
http://www.lrde.epita.fr/~didier/comp/development/software.php#curve

** IEEEbib.bst, IEEEbib-abrv.bst
Un style de bibliographie IEEE, utilisé notamment pour ICIP.  La
version originale fournie par l'IEEE est IEEEbib.bst ;
IEEEbib-abrv.bst est une déclinaison qui n'affiche que les initiales
des prénoms.

** IEEEtran.cls, IEEEtran.bst, IEEEtranS.bst
Le style IEEE.  Pour la doc, cf.  /lrde/doc/comp/text/latex/IEEEtran/.
IEEEtran.bst numérote dans l'ordre d'apparition, IEEEtranS.bst (Sort)
trie par auteur, mais ce n'est pas recommandé par IEEE.

** latex8.bst, latex8.sty
IEEE 8.5 x 11-Inch Proceedings Style `latex8.sty'.  Et son style
BibTeX.  Documenté dans /lrde/doc/comp/text/latex/latex8.pdf et
/lrde/doc/comp/text/latex/latex8.tex.

** lrde.bst
Style BibTeX pour générer la bibliographie du lrde et celles de l'Air
de rien.  Pour l'instant, encore en chantier, sera accompagnée d'un
lrde-bst.sty.  Pour s'en servir, définir les macros suivantes:

  \lrdebibauthor{AUTHOR}
  \lrdebibkey{KEY}
  \lrdebibtitle{TITLE}{URL-LRDE}
  \lrdebiburl{URL}
  \lrdebibyear{YEAR}

** lrde-bulletin.sty
Le style utilisé pour L'air de rien. Remplace GRASSnews.sty.

** mybabel
L'utiliser avec les langues en options, comme le vrai.  Il vaut mieux
l'appeler en premier pour éviter les conflits par la suite.

** myacronyms
Les acronymes les plus utilisés au labo.  Introduit aussi \acr and
\acrp qui sont similaires à \acf et \acfp, mais en mettant l'acronyme
devant.

Il est parfois nécessaire de se débarasser d'acronyms pour livrer les
sources à l'éditeur par exemple.  Dans ce cas, voir bin/deacronym.

** myentcs
A style that makes easy to produce better looking PDFs than the stock
entcs.cls.  To get the stock entcs.cls result, define \IsFinal before.
In the future, it would be better to decode the option "draft".
Beware that there can be huge differences in the number of pages, so
keep an eye on the "final" version (which is the shortest).

** myhyperref
Définit ce qu'il faut pour que \autoref marche bien.  Mieux vaut
l'inclure parmi les derniers.  Si \IsAFinal est défini, les liens sont
en noirs (plus adéquat pour l'impression), sinon en bleu.

** mylisting
Emballe listing.sty pour qu'il fonctionne correctement dans les cas
attendus.

*** Nouveaux langages
- ATerm pour les ATerms
- Box pour les formules Box
- Grammar, pour des grammaires hors-contexte.
- HIR, langage intermédiaire d'Appel.
- [Mips]Assembler,
- parse-testsuite (Stratego/XT)

- prism, and [xrm]prism
- {Reactive Modules}, [Extended]{Reactive Modules}
  These two pairs should probably be merged.

- RTG, Regular Tree Grammar (Stratego/XT)
- SDF, [Boxed]SDF, [AG]SDF
- STL (C++ + typedef de stl)
- Stratego
- [Appel]Tiger, [EPITA]Tiger (dialecte par défaut)
- Vaucanson (STL + typedef et structures de contrôle de Vcn)
- Yacc, [Bison]Yacc (aka Bison)

*** Nouveaux environnements
- asgsdf
- boxedsdf
- sdf

*** Nouveaux lst styles
- box, plutôt pour le papier, sur fond légèrement grisé.
- ttcolor, plutôt pour les transparents

** mysig-alternate.cls
Pareil que sig-alternate, mais fournit \SqueezeMetaData (pour
condenser les « category and subject descriptors » et
\SqueezeBibliography pour utiliser \small dans la bibliography.  Le
premier est officiellement toléré, le deuxième est un peu pirate...

Fournit aussi les environnements compactdescription et compactitemize.

** numberslides
Change l'info line dans les style Beamer pour faire apparaître le
numéro du transparents courant.

** prooftree
Un environnement LaTeX pour faire des arbres de preuve.

** texi
Un style écrit par Didier pour avoir des commandes sémantiques comme
en Texinfo :

  abbr::          Indicating abbreviations.
  acronym::       Indicating acronyms.
  code::          Indicating program code.
  command::       Indicating command names.
  dfn::           Specifying definitions.
  email::         Indicating an electronic mail address.
  env::           Indicating environment variables.
  file::          Indicating file names.
  indicateurl::   Indicating an example URL.
  kbd::           Showing keyboard input.
  key::           Specifying keys.
  link{ulr, title} ou link{url}
  option::        Indicating option names.
  samp::          Indicating a literal sequence of characters.
  strong::        Strong emphasis.
  var::           Indicating metasyntactic variables.
  verb::          Indicating a verbatim sequence of characters.


==> share/TODO.txt <==
* make/tex.mk: rev.tex
Maybe using svninfo.sty would be a better option.


==> share/doc/hevea.txt <==
							-*- outline -*-

* Utilisation d'HeVeA
Lorsqu'un document fait un \usepackage{foo}, si foo.hva existe, il est
lu *sinon c'est tout*.  En particulier HeVeA ne tente même pas de lire
foo.sty.  Du coup, pour les cas les plus courants, il faut implémenter
un foo.hva, qui est un fichier en syntaxe LaTeX : seules quelques
commandes sont absentes.  En conséquence un fichier foo.sty et foo.hva
sont extraordinairement semblables ; trop semblables : on a envie de
les partager.  Mais dans ce cas, c'est plutôt le hva qui doit être
inclus par le sty, puisque ce dernier est plus riche en syntaxe.

On peut imaginer d'autres schémas, e.g., le sty contient des balises
\ifhevea pour gérer ce cas-là, et foo.hva se contente d'inclure
foo.sty.  Je (Akim) n'ai pas encore les idées claires sur ce qui est
le plus élégant, le plus pratique.  Je cherche, et je suis preneur
d'opinions.

Chose importante et très pénible : les fichiers hva ne sont pas
protégés en double inclusion, et RequirePackage n'existe pas en
HeVeA.  Résultat des courses, il faut faire des \usepackage, en
faisant attention de ne pas en faire deux fois.  C'est très pénible
quand on veut inclure deux fichiers qui ont la même dépendance :(


==> share/doc/share.txt <==
-*- outline -*-

* Pourquoi share/ ?
Ce répertoire cherche à fédérer les différents fichiers (LaTeX,
BibTeX, Make etc.) qui sont utilisés pour écrire nos articles,
rapports, présentations etc.

Pour une utilisation normale, ne surtout pas dépendre de lui « par
l'extérieur », du genre `-I ../share/styles' depuis votre dossier, car
alors si dans le futur un changement incompatible a lieu (e.g., clef
BibTeX qui change), alors votre document ne compilera plus.  Pour
éviter ce défaut, exécutez

       share/bin/svn-externals --subscribe=share

depuis votre répertoire de travail : une indirection (svn:externals)
sera installée dans votre répertoire vers la version *courante* de
share .  Cette indirection portant le numéro courant de révision de
share/, il n'y a aucun risque que dans le futur il ne soit pas
compatible avec votre document.

** Pour augmenter le contenu de share
Choisissez de travailler soit dans le vrai "maître", i.e.,

     https://svn.lrde.epita.fr/svn/lrde-publis/trunk/share

soit dans votre checkout local.  Dans les deux cas, faire un "svn up"
pour être certain de travailler sur la version courante.  Une fois les
changements faits, comme d'habitude, un ChangeLog, un commit, un post
dans lrde-patches@lrde.epita.fr.

Depuis votre projet embarquant share/ vous pouvez aussi faire

     make share-ci

qui utilise vcs pour faire un checkin de share/, puis svn-externals
pour mettre à jour la dépendance de votre projet hôte.

** Pour mettre à jour votre version local de share/
Si votre Makefile inclut share/bin/share.mk, alors taper "make
share-up" le fera pour vous.  Sinon, à la main, faire
"share/bin/svn-externals --update".  Ne pas oublier de faire un
checkin de votre répertoire de travail, sinon la mise à jour de la
dépendance sur share/ reste locale à votre répertoire de travail.

* share/bin
** abstract
Crée des pages avec abstract et résumé à partir d'entrées de csi.bib
ou lrde.bib.

** beamer2handout
Un script au dessus de pdfnup (disponible dans le paquet Debian
pdfjam) pour produire des polycopiés (handouts) à partir de fichiers
Beamer PDF.  Remplace feu beamer-handout.

** bibneat
Reformate et trie un fichier *.bib.

** latin2tex
Convertir les accents des fichiers donnés en ligne de commande de
Latin 1 vers TeX.  Ressemble à recode, mais ne change pas les {, les \
etc.  Pratique pour normaliser les fichiers BibTeX.

** make-bib.pl
Un script qui engendre la biblio du labo.

** psbbox
Une application qui corrige les "BoundingBoxes" de fichiers
PostScript.  Il est en effet courant que les fichiers déclarent
utiliser plus d'espace qu'ils n'en utilisent vraiment.  Assez lent.

** psfit
Prend un fichier PostScript et le modifie pour qu'il occupe le plus
d'espace possible sur une feuille A4.  Très utile avant un "a2ps
-=book" pour garder le plus de lisibilité possible.

Noter que passer -expand à Acroread ne donne pas les résultats
attendus, sans compter que ça ne marche que pour les PDF.

** svnci, svndiff
Deux petits scripts qui facilitent l'utilisation de svn.  Utilisés
pour gérer la biblio du labo.

** svn-externals
Gestion simplifiée des svn:externals attachés à un numéro de révision
particulier.

Typiquement appelé par "make share-up".  Il est utile de l'appeler
directement pour créer une dépendance sur share avec numéro de
révision (svn:externals).

** texi2dvi
Une version récente qui sache compiler dans un sous-répertoire comme
tmp.t2d, et évite les problèmes quand on fait à la fois du DVI et du
PDF.  Début de support pour le HTML.

** update-cite
Se sert des balises "oldkeys" dans les fichier BibTeX de share/ pour
mettre à jour les clefs de citation.

       share/bin/update-cite --share=share article.tex

La version précédente du fichier est sauvegardée (en ~).


* share/bib
Les bibliographies en BibTeX utilisées au labo, y compris le maître de
lrde.bib.  Merci de les exploiter et de les augmenter.  Pour que cela
fonctionne correctement en non Latin 1, se contraindre à des accents
LaTeX, pas de caractères accentués.  bin/latin2tex aide à faire la
conversion.

Essayer de maintenir les clefs selon la convention LRDE :
<nom-premier-auteur>.<année>.<sigle> (où le <sigle> est celui de la
conf, du livre etc.).  Pour les pages www, utiliser "<projet>.www".
S'il faut un "a", "b", etc., le mettre sur le <sigle>, pas l'<année>.

Si vous changez une clé, mettre l'ancienne dans une entrée "oldkeys"
comme ceci :

   @Book{muchnick.97.advanced,
     oldkeys =      {Muchnick97, muchnick.97},
     ...

ce qui permettra une mise à jour automatique avec update-cite.

Si une publication est également disponible dans /lrde/doc, merci de
l'indiquer par un champ lrdedoc (il n'y a pas d'extension dans le
deuxième cas parce qu'il s'agit d'un répertoire) :

   @InProceedings{waddington.05.ldta,
     oldkeys         = {WY05},
     author          = {D. G. Waddington and B. Yao},
     title           = {High Fidelity {C++} Code Transformation},
     ...
     lrdedoc         = {comp/lang/stratego/waddington.05.ldta.pdf},
   }

   @Book{gamma.95.dp,
     oldkeys =   {Gamma1995, gamma95.dp},
     author =    {Erich Gamma and Richard Helm and Ralph Johnson and
                 John Vlissides},
     title =     {Design Patterns: {E}lements of Reusable
                 Object-Oriented Software},
     ...
     lrdedoc =   {comp/prog/pattern/gamma.95.dp},
   }

N'hésitez pas à (re)nommer le fichier selon la clef (comme c'est le
cas ici : le deuxième cas est un répertoire, donc sans extension).

Merci de garder les fichiers triés et justifiés comme Emacs sait le
faire.  Pour éviter les problèmes avec les cross-références (bibtex
veut les voir après les appels), utiliser "zzzref.<année>.<sigle>".
Utiliser des minuscules, car Z < a.  Ne pas normaliser les .bib qui
viennent verbatim de l'Internet et sont maintenus (tels que ceux de
E. Visser), puisque le travail serait à reprendre sans arrêt.


Des fichiers .bib contenant des définitions de sigles/acronymes
(titres de journaux/conférences, lieux, etc.) sont également
disponibles dans ce répertoire.  Leur intérêt est double ; d'une part,
ils permettent de raccourcir les entrées BibTeX (par ex., le titres
d'une conférence); et d'autre part, comme ces définitions existent en
version longue (IEEEfull.bib, acronyms.bib) et courte (IEEEabrv.bib,
acronyms-abrv.bib), il est possible de réduire la taille de la
bibliographie produite par LaTeX et BibTeX en changeant un (ou
plusieurs) fichiers .bib dans la commande \bibliography.

Par exemple, considérons l'entrée suivante du fichier sip.bib :

   @Article{salembier.98.itip,
     author =	 {Philippe Salembier and Albert Oliveras and Luis Garrido},
     title =	 {Antiextensive connected operators for image and
                  sequence processing},
     journal =	 IEEE_J_IP,
     year =	 {1998},
     volume =	 {7},
     number =	 {4},
     pages =	 {555--570},
     lrdedoc =	 {sip/image/morpho/connected_filters/salembier.98.itip.pdf},
   }

La chaîne « IEEE_J_IP » dispose d'une définition longue dans
IEEEfull.bib :

   @STRING{IEEE_J_IP         = "{IEEE} Transactions on Image Processing"}

ainsi qu'une version courte dans le fichier IEEEabrv.bib :

   @STRING{IEEE_J_IP         = "{IEEE} Trans. Image Processing"}

Pour que le document produit utilise la version longue, utiliser le
premier fichier :

  \bibliography{IEEEfull,sip}

et le second pour obtenir la version courte :

  \bibliography{IEEEabrv,sip}


** IEEEfull.bib, IEEEabrv.bib
Des définitions de titres de journaux et magazines IEEE (pas de
conférences).  La première version (IEEEfull.bib) étend les titres
dans leur version complète, la seconde (IEEEabrv.bib) dans leur
version abrégée.

** acronyms.bib, acronyms-abrv.bib
Des raccourcis pour les sigles et acronymes classiques.  La seconde
version (acronyms-abrv.bib) donne des version raccourcies des
définitions.

** compilation.bib
Un peu de tout qui intervient et dans la compilation et dans
l'enseignement de l'informatique.  Il faudrait sortir un
computer-history.bib de ce fichier.

** csi.bib
Tous les rapports des étudiants.  Suivre le même style que conseillé
pour lrde.bib.  Utiliser des clefs NOM.ANNEE.seminar, voire
NOM.ANNEE.seminar.TOPIC en cas de conflit et seulement dans ce cas.
Comme partout ailleurs, seul le premier auteur entre dans la clef.
Le champ url n'est pas nécessaire, contrairement au champ urllrde.
Remplir le champs "abstract" serait un bien.  Par exemple :

    @TechReport{berger.05.seminar,
      author =       {Christophe Berger and Nicolas Widynski},
      title =        {Using connected operators to manipulate image
                      components},
      institution =  {EPITA Research and Development Laboratory (LRDE)},
      urllrde =      {200507-Seminar-Berger-Widynski},
      year =         2005,
      abstract =     {Connected operators are morphological filters which
                      have the property of keeping objects contours when
                      simplifying images. They bring to the light objects
                      situated in the image. To do it, an implementation
                      of the Tarjan's Union-find algorithm is used for an
                      easy manipulation of image components. A binary
                      partition tree is built, in order to simplify the
                      objects attributes computation and the filtering of
                      image.  First of all, we will introduce
                      morphological filters and connected operators, then
                      we will propose an overview of different kinds of
                      methods used in the literature in order to create a
                      binary partition tree and we will explain the
                      Tarjan's "union-find" algorithm for the image
                      filtering. At last, we will apply this method in
                      order to clean and delete stars in space's images.},
    }


** richie.bib
Dennis Ritchie.
<URL:http://cm.bell-labs.com/cm/cs/bib/dmr.bib>.

** kernighan.bib
La biblio de Brian Kernighan, depuis
<URL:http://netlib.bell-labs.com/cm/cs/bib/bwk.bib>.

** lrde.bib
Les papiers du laboratoire.

- Conférences nationales
  Mettre category = {national}

- Articles non publiés
  Faire note = {Submitted} ou {Accepted} ou {Rejected}

- URL LRDE
  Pensez à inclure l'URL au LRDE de cette façon :

  urllrde = {200102-Wscg},

  si l'url est http://www.lrde.[...]/Publications/200102-Wscg

** mc.bib
Model checking.

Le format suit celui du labo.  Tapez "make neat" après chaque
modification.

Les papiers sont rangés dans des sous-répertoires de
/lrde/doc/comp/mc/ en respectant les noms de clefs dans la biblio.

** model-checking.bib
Model checking, probabiliste ou non.
Obsolete : utilisez mc.bib à la place, migrez les références en les
mettant au bon format s'il le faut.

** sip.bib
Traitement du signal et de l'image.  À éclater en plusieurs fichiers.

** sensor-networks.bib

* share/doc
Des morceaux de documentations qui peuvent être utiles par exemple
pour initier à l'utilisation de certains outils.  Merci d'éviter les
documents volumineux (e.g. les PDF), puisque share/ étant typiquement
présent de nombreuses fois sur un compte, ça finit par peser lourd en
espace disque.  /lrde/doc/comp/text/latex devrait mieux convenir.

* share/make
Morceaux de Makefile qui vont bien.

** dist.mk
Fournit les cibles "dist", "distdir", et "distcheck" comparables à
celles d'Automake, en moins puissant bien sûr.  Définir data_DATA
et/ou EXTRA_DIST pour spécifier ce qu'il faut inclure.  "share" et
Makefile sont inclus systématiquement.

** dload.mk
Définit install, hooké à install, pour installer au bon endroit les
contenus des variables suivantes : papers_DATA (/lrde/papers),
dload_DATA (http://www.lrde.epita.fr/dload/papers).

** handout.mk
Définit des cibles supplémentaires pour créer des polycopiés
(handouts), au format A4 (suffixe `-handout.pdf') ou au format livret
A4 (suffixe `-handout-4.pdf').

** pdf-figs.mk
Des règles de conversion depuis un certain nombre de formats de figure
(Dia, Dot, GNU Plot, XFig etc.) vers PDF, voire PNG dans le cas de Dia
(la conversion vers PDF échoue).

Exporte aussi des fonctions GNU Make utiles.

Lire le Makefile qui est commenté.

*** share_convert_to_pdf FILES
Convertit les extensions reconnues des FILES vers pdf.  Exemple
d'utilisation:

FIGS_PDF = $(notdir $(call share_convert_to_pdf,$(DOCUMENT_IMAGES)))

** share.mk
Le minimum syndical pour utiliser share/.  Une target "update" pour
mettre à jour share/.  Définir share_dir = path/to/share avant.

** share-am.mk
Le même, mais à utiliser quand inclus dans un Makefile.am au lieu de
Makefile.

** tex.mk
De quoi compiler du *.tex ou *.ltx vers du *.dvi, *.pdf, ou *.html.

*** rev.tex
tex.mk permet aussi de constuire "rev.tex" si vous le souhaitez, qui
contient le numéro de révision du ChangeLog (s'il est possible de
l'obtenir) dans la macro \SvnRev.  Faire par exemple :

     article.pdf: rev.tex

pour que ça fonctionne.

Il cherche $(ChangeLog) qui vaut "ChangeLog" par défaut.

* share/styles
(Voir aussi share/styles/README.)

Ce répertoire fournit des styles courants mais pas omniprésents (e.g.,
qtree, bibunits etc.), des paquets pratiques mais rares (e.g., texi,
bilan), mais également des wrappers pour certains paquetages de façon
à les "améliorer" (listings -> mylistings).  Dans ce dernier cas, on
ajoute :

- des alarmes pour les ordres dangereux
- des paramètres par défaut pour les cas courants
- un support étendu (plus de langages etc.)

On essaie aussi de fournir un support pour HeVeA.  C'est un peu
pénible, voir l'item HeVeA.

** atbeginend.sty
Un paquet qui permet d'accrocher du code avant ou après le début ou la
fin d'un environnement. Très pratique pour gagner de la place dans les
listes.  Par exemple :

   % Reduce space between itemize items.
   \usepackage{atbeginend}
   \AfterBegin{itemize}{\addtolength{\itemsep}{-0.6\baselineskip}}

Plus d'informations :

  http://www.eng.cam.ac.uk/help/tpl/textprocessing/squeeze.html

  ``The atbeginend.sty package provides
  \BeforeBegin{environment}{code-to-execute}, \AfterEnd ... etc.
  These commands can be used to remove space around and within
  environments. This can be useful in situations where the
  environment resets values that over-ride those you've created.''

** abbrv-fr.bst, alpha-fr.bst, plain-fr.bst, unsrt-fr.bst
** abbrvnat-fr.bst, plainnat-fr.bst, unsrtnat-fr.bst
** apalike-fr.bst, ieeetr-fr.bst, siam-fr.bst
Des versions françaises des styles BibTeX du même nom. Trouvés sur
http://www.lsv.ens-cachan.fr/~markey/bibla.php

  « Styles bibliographiques francisés (disponibles sur CTAN dans
  biblio/bibtex/contrib/bib-fr).
  http://www.ctan.org/tex-archive/biblio/bibtex/contrib/bib-fr/ »

** beamerthemeKremlinBicetre
Un style simple basé sur Copenhagen, qui numérote les transparents, et
qui affiche titre de section et de sous-section automatiquement.

** curve.cls 1.10.
Pour faire son CV.
http://www.lrde.epita.fr/~didier/comp/development/software.php#curve

** IEEEbib.bst, IEEEbib-abrv.bst
Un style de bibliographie IEEE, utilisé notamment pour ICIP.  La
version originale fournie par l'IEEE est IEEEbib.bst ;
IEEEbib-abrv.bst est une déclinaison qui n'affiche que les initiales
des prénoms.

** IEEEtran.cls, IEEEtran.bst, IEEEtranS.bst
Le style IEEE.  Pour la doc, cf.  /lrde/doc/comp/text/latex/IEEEtran/.
IEEEtran.bst numérote dans l'ordre d'apparition, IEEEtranS.bst (Sort)
trie par auteur, mais ce n'est pas recommandé par IEEE.

** latex8.bst, latex8.sty
IEEE 8.5 x 11-Inch Proceedings Style `latex8.sty'.  Et son style
BibTeX.  Documenté dans /lrde/doc/comp/text/latex/latex8.pdf et
/lrde/doc/comp/text/latex/latex8.tex.

** lrde.bst
Style BibTeX pour générer la bibliographie du lrde et celles de l'Air
de rien.  Pour l'instant, encore en chantier, sera accompagnée d'un
lrde-bst.sty.  Pour s'en servir, définir les macros suivantes:

  \lrdebibauthor{AUTHOR}
  \lrdebibkey{KEY}
  \lrdebibtitle{TITLE}{URL-LRDE}
  \lrdebiburl{URL}
  \lrdebibyear{YEAR}

** lrde-bulletin.sty
Le style utilisé pour L'air de rien. Remplace GRASSnews.sty.

** mybabel
L'utiliser avec les langues en options, comme le vrai.  Il vaut mieux
l'appeler en premier pour éviter les conflits par la suite.

** myacronyms
Les acronymes les plus utilisés au labo.  Introduit aussi \acr and
\acrp qui sont similaires à \acf et \acfp, mais en mettant l'acronyme
devant.

Il est parfois nécessaire de se débarasser d'acronyms pour livrer les
sources à l'éditeur par exemple.  Dans ce cas, voir bin/deacronym.

** myentcs
A style that makes easy to produce better looking PDFs than the stock
entcs.cls.  To get the stock entcs.cls result, define \IsFinal before.
In the future, it would be better to decode the option "draft".
Beware that there can be huge differences in the number of pages, so
keep an eye on the "final" version (which is the shortest).

** myhyperref
Définit ce qu'il faut pour que \autoref marche bien.  Mieux vaut
l'inclure parmi les derniers.  Si \IsAFinal est défini, les liens sont
en noirs (plus adéquat pour l'impression), sinon en bleu.

** mylisting
Emballe listing.sty pour qu'il fonctionne correctement dans les cas
attendus.

*** Nouveaux langages
- ATerm pour les ATerms
- Box pour les formules Box
- Grammar, pour des grammaires hors-contexte.
- HIR, langage intermédiaire d'Appel.
- [Mips]Assembler,
- parse-testsuite (Stratego/XT)

- prism, and [xrm]prism
- {Reactive Modules}, [Extended]{Reactive Modules}
  These two pairs should probably be merged.

- RTG, Regular Tree Grammar (Stratego/XT)
- SDF, [Boxed]SDF, [AG]SDF
- STL (C++ + typedef de stl)
- Stratego
- [Appel]Tiger, [EPITA]Tiger (dialecte par défaut)
- Vaucanson (STL + typedef et structures de contrôle de Vcn)
- Yacc, [Bison]Yacc (aka Bison)

*** Nouveaux environnements
- asgsdf
- boxedsdf
- sdf

*** Nouveaux lst styles
- box, plutôt pour le papier, sur fond légèrement grisé.
- ttcolor, plutôt pour les transparents

** mysig-alternate.cls
Pareil que sig-alternate, mais fournit \SqueezeMetaData (pour
condenser les « category and subject descriptors » et
\SqueezeBibliography pour utiliser \small dans la bibliography.  Le
premier est officiellement toléré, le deuxième est un peu pirate...

Fournit aussi les environnements compactdescription et compactitemize.

** numberslides
Change l'info line dans les style Beamer pour faire apparaître le
numéro du transparents courant.

** prooftree
Un environnement LaTeX pour faire des arbres de preuve.

** texi
Un style écrit par Didier pour avoir des commandes sémantiques comme
en Texinfo :

  abbr::          Indicating abbreviations.
  acronym::       Indicating acronyms.
  code::          Indicating program code.
  command::       Indicating command names.
  dfn::           Specifying definitions.
  email::         Indicating an electronic mail address.
  env::           Indicating environment variables.
  file::          Indicating file names.
  indicateurl::   Indicating an example URL.
  kbd::           Showing keyboard input.
  key::           Specifying keys.
  link{ulr, title} ou link{url}
  option::        Indicating option names.
  samp::          Indicating a literal sequence of characters.
  strong::        Strong emphasis.
  var::           Indicating metasyntactic variables.
  verb::          Indicating a verbatim sequence of characters.


==> share/doc/svn.txt <==
                                                   -*- outline -*-

* Qu'est-ce que Subversion) ?  Pourquoi s'en servir ?
Subversion (svn en ligne de commande), est le descendant du bien connu
CVS.  Son métier est d'assurer la coordination d'un travail
collaboratif en maintenant un "dépôt", c'est-à-dire un historique des
changements effectués dans un ensemble de fichiers.

Svn est largement utilisés dans le monde pour coordonner des équipes
de développements logiciels, mais aussi des sites web, des documents,
etc.

* Quels sont les principes de bases ?
Chaque utilisateur a une copie locale du répertoire, que l'on appelle
« copie de travail », et ce répertoire se « souvient » de l'adresse du
dépôt dont il dépend.

Chaque fois qu'un utilisateur a fini de faire les modifications qu'il
voulait faire (e.g., corriger un bug, rajouter une section), il les
enregistre dans le dépôt central.

Il arrive parfois que quelqu'un d'autre ait fait des modifications
entre-temps.  Deux cas de figures se présentent alors :

- pas de collision (on parle de « conflit »), et il n'y a rien à
  faire.

- des portions de fichiers ont été éditées au même moment, il y a
  conflit.  Dans de cas, il vous faudra régler les conflits à la main,
  c'est-à-dire, éditer le fichier en conflit et faire le choix de
  garder la version déjà enregistrée, garder la vôtre, ou même un
  mélange.  Lorsque tous les conflits sont résolus, il restera à
  prévenir l'outil que tout va bien.

Lorsque l'on se prépare à travailler sur un fichier, il est utile de
demander auparavant une mise à jour de la copie locale.

* Quels fichiers doivent être mis dans le dépôt ?
Tout ce qui est nécessaire à la bonne utilisation du dépôt doit y être
inclus.  Mais dans la mesure du possible, il faut éviter d'enregistrer
les produits tels que les .o, .eps, .pdf qui peuvent être obtenus
autrement.

Pour le bien de tous, il est utile d'inclure un Makefile qui fasse
tout le nécessaire pour production des fichiers produits nécessaires.
Si par exemple on a besoin d'un *.pdf issu d'un *.fig, alors
enregistrer le *.fig dans le dépôt, mettre la règle de conversion dans
le Makefile, et par contre, ne pas inclure le *.pdf dans le dépôt.

* Qu'est-ce qu'un ChangeLog ?
Simplement par politesse envers ses pairs, et de façon à faciliter la
compréhension de l'évolution du dépôt, on maintient un fichier nommé
« ChangeLog » qui décrit brièvement les changements apportés.  Pour le
remplir, procéder par imitation des entrées précédentes.

* Le cycle de travail

** Création initiale : svn checkout (ou co)
Une URL vous a certainement été donnée : c'est l'adresse du dépôt.
En règle générale on ne s'en sert qu'une seule fois : à la création de
votre copie locale.

Faire :

      svn co URL

** Mettre à jour une copie locale : svn update (ou up)
Se mettre dedans, faire

      svn up

** Éditer les documents
Se servir d'Emacs, vi, ce que vous voulez.

** Tenir à jour la liste des fichiers à enregistrer : svn add/rm
Si vous introduisez un nouveau fichier, faites

      svn add fichier

Si vous en effacez un, faites

      svn rm fichier

** Comparer la liste de fichiers locale avec celle du dépôt
Faire « svn status » pour regarder si tous les fichiers sont
correctement déclarés : aucun des fichiers que les autres collaborateurs
doivent obtenir ne doit apparaître avec un « ? » devant.  NB: pas
la peine d'enregistrer les produits (e.g., *.o, ou *.pdf), par contre
inclure toutes les sources (e.g., *.c, ou *.tex).

      svn st

** Comparer les différences
Faire

      svn diff

pour regarder si les changements ont une bonne tête.

** Enregistrer
Faire

      svn ci

pour enregistrer les modifications.

* Pour en savoir plus

Lire la documentation de Subversion :

		   http://svnbook.red-bean.com/


==> share/doc/update-lrde-bib.txt <==
                                                -*- outline -*-

Ce fichier est
https://svn.lrde.epita.fr/svn/lrde-publis/trunk/share/doc/update-lrde-bib.txt

Normalement, la gestion de ce répertoire se fait simplement en
utilisant make.  Les objectifs principaux de ce Makefile sont donnés
ci-dessous dans l'ordre dans lequel les tâches devraient être
accomplies.

* Sortir une copie fraîche de share
Si vous n'en avez pas encore une, faire

   svn co https://svn.lrde.epita.fr/svn/lrde-publis/trunk/share

sinon

   svn up

* Éditer bib/lrde.bib
** Conférences nationales
Mettre

  category = {national},

** Articles non publiés
Faire

  note = {Submitted} ou {Accepted}

Les articles rejetés ne doivent pas apparaître dans lrde.bib ni dans
le répertoire courant des publications du labo.  En revanche, un
espace existe si vous souhaitez entreposer des publications rejetées :
  /lrde/doc/lrde/papers/rejected/

** URL LRDE
Pensez à inclure l'URL au LRDE de cette façon :

  urllrde = {200102-Wscg},

si l'url est http://www.lrde.[...]/Publications/200102-Wscg

** Emacs est votre ami
Pensez à faire "sort" et "reformat".  Ou exécutez "make neat".

* make neat
Reformate, normalise et trie les entrées de lrde.bib (et csi.bib) à
l'aide de bin/bibneat.

* make view
Pour voir si tout se passe bien.  Votre papier est-il où il le faut
dans lrde.pdf ?

* make check
Pour s'assurer que ce que vous avez écrit marche bien, et que votre
papier est dispo en PDF.

* make diff
Pour voir les différences et permettre le point suivant.  Jeter un
coup d'oeil à lrde.tex.

* Éditer le ChangeLog (share/ChangeLog)
Pour détailler vos changements.

* make ci (ou checkin)
Pour enregistrer vos modifications, les propager dans /mnt/doc, et les
installer sur le site du LRDE.  Si ça se passe mal, faire "svn ci" à
cet endroit là à la main, puis make install.


==> share/styles/README.txt <==

* hyperref, float, algorithm
There are interactions between these guys, and using them properly is
a PITA.  I came to the following conclusion:

- float must be loaded first but not used
- then load hypperref
- then use float.

Note that algorithm requires float (and uses), so there is no solution
to load properly float and hyperref only: you must load algorithm.sty,
then hyperref.sty, and finally algorithm.sty (since it uses
float.sty).

As an example, I use the following sequence in some preamble:

   %% Create new floats.
   \RequirePackage{float}

   % Hyperref should always be included last, but for some reason,
   % there is a very nasty interaction betwen Hyperref and float
   % (included by Algorithm).
   \RequirePackage[bookmarks, bookmarksnumbered, bookmarksopen,
     colorlinks, citecolor=blue, linkcolor=blue, plainpages=false,
     hyperindex, backref, breaklinks=true]{myhyperref}

   % For books and reports, use a numbering similar to that of floats:
   % chapter based.
   \@ifclassloaded{report}{\RequirePackage[chapter]{algorithm}}{
     \@ifclassloaded{book}{\RequirePackage[chapter]{algorithm}}{
       \RequirePackage{algorithm}}}
   \renewcommand{\ALG@name}{Algorithme}

   % \newfloat{ type }{ placement }{ ext }[ within ]
   \newfloat{grammar}{tbp}{logr}[chapter]
   \floatname{grammar}{\iflanguage{french}{Grammaire}{Grammar}}
   \defautorefname{grammar} {grammar} {grammaire}

   % We want a single counter for both tables, algorithms, and figures.
   \let\c@table\c@figure
   \let\c@algorithm\c@figure
   \let\c@grammar\c@figure


Local Variables:
mode: outline
End:


==> share/styles/ldf/README.txt <==
There are few things to know about listings.

* otherkeywords => keywords
It does not work properly to define only otherkeywords.  Try the
following example:

   \documentclass{article}
   \usepackage{listings}
   \lstdefinelanguage[]{Yacc}{otherkeywords={\%left}}[]
   \begin{document}
   \begin{lstlisting}[language=Yacc]
   %left
   \end{lstlisting}
   \end{document}

it results in:

   ! Undefined control sequence.
   \lst@OutputToken ...lst@CheckMerge {\lst@thestyle
                                                     {\lst@FontAdjust \setbox \...
   l.6 %left
             right Keyword

you need to define at least one keyword.  You can even define one that
will never be recognized, for instance:

   \lstdefinelanguage[]{Yacc}{otherkeywords={\%left},keywords={\%left}}[keywords]

Local Variables:
mode: outline
End:

